Energy-Efficient Edge-Facilitated Wireless Collaborative Computing using Map-Reduce

In this work, a heterogeneous set of wireless devices sharing a common access point collaborates to perform a set of tasks. Using the Map-Reduce distributed computing framework, the tasks are optimally distributed amongst the nodes with the objective of minimizing the total energy consumption of the nodes while satisfying a latency constraint. The derived optimal collaborative-computing scheme takes into account both the computing capabilities of the nodes and the strength of their communication links. Numerical simulations illustrate the benefits of the proposed optimal collaborative-computing scheme over a blind collaborative-computing scheme and the non-collaborative scenario, both in term of energy savings and achievable latency. The proposed optimal scheme also exhibits the interesting feature of allowing to trade energy for latency, and vice versa.

==> figures/energy-breakdown.tikz <==
% This file was created by matplotlib2tikz v0.6.18.
\begin{tikzpicture}

\definecolor{color0}{rgb}{1,0.647058823529412,0}

\begin{axis}[
legend cell align={left},
legend entries={{\tiny{{$E^\text{MAP}$ (opt)}}},{\tiny{{$E^\text{RED}$ (opt)}}},{\tiny{{$E^\text{SHU}$ (opt)}}},{\tiny{{$E^\text{MAP}$ (blind)}}},{\tiny{{$E^\text{RED}$ (blind)}}},{\tiny{{$E^\text{SHU}$ (blind)}}}},
legend style={at={(0.83,0.01)}, anchor=south, draw=white!80.0!black, opacity=0.8},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={\small{Number of nodes $K$}},
xmin=16, xmax=104,
y grid style={white!69.01960784313725!black},
ylabel={\small{Energy consumption [J]}},
ymin=0.000212578306503483, ymax=0.761754931448283,
ymode=log,
ticklabel style = {font=\small}
]
\addlegendimage{mark=*, blue}
\addlegendimage{mark=*, green!50.19607843137255!black}
\addlegendimage{mark=*, color0}
\addlegendimage{mark=square*, dashed, blue, mark options={solid}}
\addlegendimage{mark=square*, dashed, green!50.19607843137255!black,
 mark options={solid}}
\addlegendimage{mark=square*, dashed, color0, mark options={solid}}
\addplot [semithick, blue, mark=*, mark size=2, mark options={solid}]
table [row sep=\\]{%
20	0.153123166410481 \\
30	0.124609393316311 \\
40	0.10900854829026 \\
50	0.0992628815948691 \\
60	0.0927770026547297 \\
70	0.0888617279825247 \\
80	0.0851532571889371 \\
90	0.0819572437306106 \\
100	0.0795041122579072 \\
};
\addplot [semithick, green!50.19607843137255!black, mark=*, mark size=1, mark options={solid}]
table [row sep=\\]{%
20	0.010303746666202 \\
30	0.0155421972309497 \\
40	0.0207361263798729 \\
50	0.0259108676891373 \\
60	0.0311666977094473 \\
70	0.0366154567524158 \\
80	0.0419845843113464 \\
90	0.0471708820705232 \\
100	0.0525117328918458 \\
};
\addplot [semithick, color0, mark=*, mark size=2, mark options={solid}]
table [row sep=\\]{%
20	0.00180407379092135 \\
30	0.00211614462363624 \\
40	0.00235860470076091 \\
50	0.00257796811435058 \\
60	0.00275577808107837 \\
70	0.00293141184430934 \\
80	0.00306467871958577 \\
90	0.00313446383479476 \\
100	0.00325935617173116 \\
};
\addplot [semithick, blue, dashed, mark=square*, mark size=2, mark options={solid}]
table [row sep=\\]{%
20	0.416271365314562 \\
30	0.423783911163896 \\
40	0.431311428701358 \\
50	0.440484750715333 \\
60	0.452956006710635 \\
70	0.469724002338136 \\
80	0.487021178011616 \\
90	0.504204317242702 \\
100	0.525117328918458 \\
};
\addplot [semithick, green!50.19607843137255!black, dashed, mark=square*, mark size=2, mark options={solid}]
table [row sep=\\]{%
20	0.010303746666202 \\
30	0.0155421972309497 \\
40	0.0207361263798729 \\
50	0.0259108676891373 \\
60	0.0311666977094473 \\
70	0.0366154567524158 \\
80	0.0419845843113464 \\
90	0.0471708820705232 \\
100	0.0525117328918458 \\
};
\addplot [semithick, color0, dashed, mark=square*, mark size=2, mark options={solid}]
table [row sep=\\]{%
20	0.000374227828527041 \\
30	0.000460686383410195 \\
40	0.00329431373019578 \\
50	0.000664450157457733 \\
60	0.0018491769030602 \\
70	0.00168866105721819 \\
80	0.0003431602861456 \\
90	0.000308374080191701 \\
100	0.000384890342864812 \\
};
\end{axis}

\end{tikzpicture}


==> figures/outage-prob.tikz <==
% This file was created by matplotlib2tikz v0.6.18.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}
\definecolor{color4}{rgb}{0.580392156862745,0.403921568627451,0.741176470588235}
\definecolor{color5}{rgb}{0.549019607843137,0.337254901960784,0.294117647058824}
\definecolor{color6}{rgb}{0.890196078431372,0.466666666666667,0.76078431372549}
\definecolor{color7}{rgb}{0.737254901960784,0.741176470588235,0.133333333333333}

\begin{axis}[
legend cell align={left},
legend entries={{\tiny{$K = 10$ (opt)}},{\tiny{$K = 20$ (opt)}},{\tiny{$K = 30$ (opt)}},{\tiny{$K = 40$ (opt)}},{\tiny{$K = 10$ (blind)}},{\tiny{$K = 20$ (blind)}},{\tiny{$K = 30$ (blind)}},{\tiny{$K = 40$ (blind)}},{\tiny{{$K = 10$ (solo)}}}},
legend style={at={(0.97,0.03)}, anchor=south east, draw=white!80.0!black, opacity=0.8},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={\small{Allowed latency $\tau$ [s]}},
xmin=0.085, xmax=2.615,
y grid style={white!69.01960784313725!black},
ylabel={\small{Outage probability $P^*_{out}$}},
ymin=0.0001, ymax=2,
ymode=log,
ticklabel style = {font=\small}
]
\addlegendimage{mark=*, color0}
\addlegendimage{mark=*, color1}
\addlegendimage{mark=*, color2}
\addlegendimage{mark=*, color3}
\addlegendimage{mark=square*, dashed, color4, mark options={solid}}
\addlegendimage{mark=square*, dashed, color5, mark options={solid}}
\addlegendimage{mark=square*, dashed, color6, mark options={solid}}
\addlegendimage{mark=square*, dashed, white!49.80392156862745!black, mark options={solid}}
\addlegendimage{mark=triangle*, dashed,, color7, mark options={solid}}
\addplot [semithick, color0, mark=*, mark size=2, mark options={solid}]
table [row sep=\\]{%
0.2	1 \\
0.3	1 \\
0.4	0.999456 \\
0.5	0.970698999999991 \\
0.6	0.812633999999833 \\
0.7	0.539017000005416 \\
0.8	0.29344700000052 \\
0.9	0.139169999996084 \\
1	0.0612949999938444 \\
1.1	0.0267209999928502 \\
1.2	0.0112849999924063 \\
1.3	0.00482799999222061 \\
1.4	0.00209299999214196 \\
1.5	0.000941999992108866 \\
1.6	0.000466999992095207 \\
1.7	0.00023999999208868 \\
1.8	0.000103999992084769 \\
1.9	4.99999920832161e-05 \\
2	2.69999920825548e-05 \\
2.1	1.59999920822385e-05 \\
2.2	1.99999208183588e-06 \\
2.3	3.99999208189339e-06 \\
2.4	1.99999208183588e-06 \\
2.5	9.99992081807122e-07 \\
};
\addplot [semithick, color1, mark=*, mark size=2, mark options={solid}]
table [row sep=\\]{%
0.2	1 \\
0.3	0.970189999999991 \\
0.4	0.438188000004682 \\
0.5	0.0434449999933311 \\
0.6	0.00203899999214041 \\
0.7	8.19999920841363e-05 \\
0.8	8.99999208203717e-06 \\
0.9	7.91811061162662e-12 \\
1	7.91811061162662e-12 \\
1.1	7.91811061162662e-12 \\
1.2	7.91811061162662e-12 \\
1.3	7.91811061162662e-12 \\
1.4	7.91811061162662e-12 \\
1.5	7.91811061162662e-12 \\
1.6	7.91811061162662e-12 \\
1.7	7.91811061162662e-12 \\
1.8	7.91811061162662e-12 \\
1.9	7.91811061162662e-12 \\
2	7.91811061162662e-12 \\
2.1	7.91811061162662e-12 \\
2.2	7.91811061162662e-12 \\
2.3	7.91811061162662e-12 \\
2.4	7.91811061162662e-12 \\
2.5	7.91811061162662e-12 \\
};
\addplot [semithick, color2, mark=*, mark size=2, mark options={solid}]
table [row sep=\\]{%
0.2	0.99827 \\
0.3	0.349714000002138 \\
0.4	0.00152899999212575 \\
0.5	7.91811061162662e-12 \\
0.6	7.91811061162662e-12 \\
0.7	7.91811061162662e-12 \\
0.8	7.91811061162662e-12 \\
0.9	7.91811061162662e-12 \\
1	7.91811061162662e-12 \\
1.1	7.91811061162662e-12 \\
1.2	7.91811061162662e-12 \\
1.3	7.91811061162662e-12 \\
1.4	7.91811061162662e-12 \\
1.5	7.91811061162662e-12 \\
1.6	7.91811061162662e-12 \\
1.7	7.91811061162662e-12 \\
1.8	7.91811061162662e-12 \\
1.9	7.91811061162662e-12 \\
2	7.91811061162662e-12 \\
2.1	7.91811061162662e-12 \\
2.2	7.91811061162662e-12 \\
2.3	7.91811061162662e-12 \\
2.4	7.91811061162662e-12 \\
2.5	7.91811061162662e-12 \\
};
\addplot [semithick, color3, mark=*, mark size=2, mark options={solid}]
table [row sep=\\]{%
0.2	0.945520999999966 \\
0.3	0.00413499999220068 \\
0.4	7.91811061162662e-12 \\
0.5	7.91811061162662e-12 \\
0.6	7.91811061162662e-12 \\
0.7	7.91811061162662e-12 \\
0.8	7.91811061162662e-12 \\
0.9	7.91811061162662e-12 \\
1	7.91811061162662e-12 \\
1.1	7.91811061162662e-12 \\
1.2	7.91811061162662e-12 \\
1.3	7.91811061162662e-12 \\
1.4	7.91811061162662e-12 \\
1.5	7.91811061162662e-12 \\
1.6	7.91811061162662e-12 \\
1.7	7.91811061162662e-12 \\
1.8	7.91811061162662e-12 \\
1.9	7.91811061162662e-12 \\
2	7.91811061162662e-12 \\
2.1	7.91811061162662e-12 \\
2.2	7.91811061162662e-12 \\
2.3	7.91811061162662e-12 \\
2.4	7.91811061162662e-12 \\
2.5	7.91811061162662e-12 \\
};
\addplot [semithick, color4, dashed, mark=square*, mark size=2, mark options={solid}]
table [row sep=\\]{%
0.2	1 \\
0.3	1 \\
0.4	1 \\
0.5	0.999995 \\
0.6	0.999945 \\
0.7	0.999516 \\
0.8	0.997805 \\
0.9	0.994063 \\
1	0.987929000000002 \\
1.1	0.978954 \\
1.2	0.965724999999986 \\
1.3	0.952104999999973 \\
1.4	0.935357999999956 \\
1.5	0.913897999999935 \\
1.6	0.896755999999917 \\
1.7	0.8792199999999 \\
1.8	0.859869999999881 \\
1.9	0.837456999999858 \\
2	0.811898999999833 \\
2.1	0.791459999999812 \\
2.2	0.771084999999792 \\
2.3	0.751809999999772 \\
2.4	0.729799000000311 \\
2.5	0.706108000000945 \\
};
\addplot [semithick, color5, dashed, mark=square*, mark size=2, mark options={solid}]
table [row sep=\\]{%
0.2	1 \\
0.3	1 \\
0.4	0.999997 \\
0.5	0.999874 \\
0.6	0.99905 \\
0.7	0.996486 \\
0.8	0.990231000000001 \\
0.9	0.982443000000003 \\
1	0.967864999999989 \\
1.1	0.952080999999973 \\
1.2	0.932787999999953 \\
1.3	0.906478999999927 \\
1.4	0.870231999999891 \\
1.5	0.821919999999843 \\
1.6	0.7789349999998 \\
1.7	0.754604999999775 \\
1.8	0.728371000000349 \\
1.9	0.698556000001147 \\
2	0.666212000002012 \\
2.1	0.630957000002956 \\
2.2	0.591872000004001 \\
2.3	0.546670000005211 \\
2.4	0.500784000006439 \\
2.5	0.447741000004957 \\
};
\addplot [semithick, color6, dashed, mark=square*, mark size=2, mark options={solid}]
table [row sep=\\]{%
0.2	1 \\
0.3	0.999999 \\
0.4	0.999986 \\
0.5	0.999613 \\
0.6	0.998072 \\
0.7	0.993081999999999 \\
0.8	0.984936000000005 \\
0.9	0.968572999999989 \\
1	0.936779999999957 \\
1.1	0.894533999999915 \\
1.2	0.866799999999887 \\
1.3	0.834056999999855 \\
1.4	0.791576999999812 \\
1.5	0.739985000000039 \\
1.6	0.675202000001772 \\
1.7	0.595969000003892 \\
1.8	0.497529000006389 \\
1.9	0.375380000002876 \\
2	0.225422999998564 \\
2.1	0.0415079999932754 \\
2.2	7.91811061162662e-12 \\
2.3	7.91811061162662e-12 \\
2.4	7.91811061162662e-12 \\
2.5	7.91811061162662e-12 \\
};
\addplot [semithick, white!49.80392156862745!black, dashed, mark=square*, mark size=2, mark options={solid}]
table [row sep=\\]{%
0.2	1 \\
0.3	0.999999 \\
0.4	0.999957 \\
0.5	0.999473 \\
0.6	0.996927 \\
0.7	0.989485000000001 \\
0.8	0.964186999999985 \\
0.9	0.938498999999959 \\
1	0.90940399999993 \\
1.1	0.866320999999887 \\
1.2	0.803985999999825 \\
1.3	0.713742000000741 \\
1.4	0.581434000004281 \\
1.5	0.392382000003365 \\
1.6	0.120911999995559 \\
1.7	7.91811061162662e-12 \\
1.8	7.91811061162662e-12 \\
1.9	7.91811061162662e-12 \\
2	7.91811061162662e-12 \\
2.1	7.91811061162662e-12 \\
2.2	7.91811061162662e-12 \\
2.3	7.91811061162662e-12 \\
2.4	7.91811061162662e-12 \\
2.5	7.91811061162662e-12 \\
};
\addplot [semithick, color7, dotted, mark=triangle*, mark size=1, mark options={solid,rotate=180}]
table [row sep=\\]{%
0.2	1 \\
0.3	1 \\
0.4	1 \\
0.5	1 \\
0.6	1 \\
0.7	1 \\
0.8	1 \\
0.9	1 \\
1	1 \\
1.1	1 \\
1.2	1 \\
1.3	1 \\
1.4	1 \\
1.5	1 \\
1.6	1 \\
1.7	1 \\
1.8	1 \\
1.9	1 \\
2	1 \\
2.1	1 \\
2.2	1 \\
2.3	1 \\
2.4	1 \\
2.5	1 \\
};
\end{axis}

\end{tikzpicture}


==> figures/tot-energy-vs-lat.tikz <==
% This file was created by matplotlib2tikz v0.6.18.
\begin{tikzpicture}

\definecolor{color0}{rgb}{1,0.647058823529412,0}

\begin{axis}[
legend cell align={left},
legend entries={{\scriptsize{{$E^\text{MAP}$}}},{\scriptsize{{$E^\text{SHU}$}}},{\scriptsize{{$E^\text{RED}$}}}},
legend style={at={(0.9,0.5)}, draw=white!80.0!black},
tick align=outside,
tick pos=left,
%title={$\gamma = 1$, $L=$ 4Mb, $D=$ 100b, $T=$ 5kb, $K=$60},
%title={$K=60$},
x grid style={white!69.01960784313725!black},
xlabel={\small{Allowed latency $\tau$ [s]}},
xmin=0.1125, xmax=3.1375,
y grid style={white!69.01960784313725!black},
ylabel={\small{Energy consumption [J]}},
ymin=0.000965051443465942, ymax=0.454654305457138,
ymode=log,
ticklabel style = {font=\small}
]
\addplot [semithick, blue, mark=square*, mark size=2, mark options={solid}]
table [row sep=\\]{%
0.25	0.343696698721878 \\
0.5	0.157262987066926 \\
0.75	0.115035479075699 \\
1	0.0938771851699864 \\
1.25	0.0825835757143267 \\
1.5	0.0763707455614044 \\
1.75	0.0702657114034911 \\
2	0.0675368446386199 \\
2.25	0.0638134093265356 \\
2.5	0.0614029330769931 \\
2.75	0.0595912815371369 \\
3	0.0579425230635281 \\
};
\addplot [semithick, color0, mark=square*, mark size=2, mark options={solid}]
table [row sep=\\]{%
0.25	0.0200631993502841 \\
0.5	0.00501769474835037 \\
0.75	0.00355157672374541 \\
1	0.00282526896136094 \\
1.25	0.00236125002703454 \\
1.5	0.002106169278974 \\
1.75	0.00180314161715328 \\
2	0.00162436705319251 \\
2.25	0.00156676617313427 \\
2.5	0.00139214330873211 \\
2.75	0.00133816573638334 \\
3	0.00127660462085051 \\
};
\addplot [semithick, green!50.19607843137255!black, mark=square*, mark size=2, mark options={solid}]
table [row sep=\\]{%
0.25	0.0315852002046911 \\
0.5	0.0315482260357907 \\
0.75	0.0315120112935233 \\
1	0.0313752868968755 \\
1.25	0.0315581872856605 \\
1.5	0.0314020336212743 \\
1.75	0.0314116315470475 \\
2	0.0315083518626538 \\
2.25	0.0315248049358711 \\
2.5	0.0315065131334376 \\
2.75	0.031444694059761 \\
3	0.0315888274428589 \\
};
\end{axis}

\end{tikzpicture}


==> figures/tot-energy-vs-nodes.tikz <==
% This file was created by matplotlib2tikz v0.6.18.
\begin{tikzpicture}

\begin{axis}[
legend cell align={left},
legend entries={{\scriptsize{{Optimal scheme}}},{\scriptsize{{Blind scheme}}}},
legend style={at={(0.5,0.55)}, anchor=north west, draw=white!80.0!black},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={\small{Number of nodes $K$}},
xmin=16, xmax=104,
y grid style={white!69.01960784313725!black},
ylabel={\small{Total energy consumption [J]}},
ymin=0.1, ymax=1,
ymode=log,
ticklabel style = {font=\small}
]
\addlegendimage{mark=*, green!50.0!black}
\addlegendimage{mark=square*, blue}
\addplot [semithick, green!50.0!black, mark=*, mark size=2, mark options={solid}]
table [row sep=\\]{%
20	0.165230986867604 \\
30	0.142267735170897 \\
40	0.132103279370894 \\
50	0.127751717398357 \\
60	0.126699478445255 \\
70	0.12840859657925 \\
80	0.130202520219869 \\
90	0.132262589635929 \\
100	0.135275201321484 \\
};
\addplot [semithick, blue, dashed, mark=square*, mark size=2, mark options={solid}]
table [row sep=\\]{%
20	0.426949339809291 \\
30	0.439786794778256 \\
40	0.455341868811427 \\
50	0.467060068561928 \\
60	0.485971881323142 \\
70	0.50802812014777 \\
80	0.529348922609108 \\
90	0.551683573393417 \\
100	0.578013952153168 \\
};
\end{axis}

\end{tikzpicture}

